On recovery guarantees for angular synchronization

The angular synchronization problem of estimating a set of unknown angles from their known noisy pairwise differences arises in various applications. It can be reformulated as a optimization problem on graphs involving the graph Laplacian matrix. We consider a general, weighted version of this problem, where the impact of the noise differs between different pairs of entries and some of the differences are erased completely; this version arises for example in ptychography. We study two common approaches for solving this problem, namely eigenvector relaxation and semidefinite convex relaxation. Although some recovery guarantees are available for both methods, their performance is either unsatisfying or restricted to the unweighted graphs. We close this gap, deriving recovery guarantees for the weighted problem that are completely analogous to the unweighted version.

==> figures/amplitude_data.csv <==
Angle Eigen Corollary33 Corollary33Eigen SDP Theorem23 Theorem24 Theorem25
0.001 1.18267862286681e-05 0.000621396073960597 0.00124279214817811 1.18166821286991e-05 0.115908435127412 0.00195095351341828 0.0114569364789147
0.01 0.000115102270466975 0.00537791088846659 0.0107558218925346 0.000115027059792627 0.314701135362071 0.0132003384425795 0.0789821347880242
0.1 0.00115678060517219 0.0585881744399044 0.117176520299247 0.00115604521942641 1.09067680924841 0.163827012370485 0.966017331878232
1 0.0117167992753761 0.637851488628699 1.27615342985909 0.0117083189216697 3.78480046833607 2.34050869958889 13.5580561977824
2 0.0235609218933063 1.14001708393623 2.28143380546481 0.0235460027767036 4.75186684555891 3.22618334990363 18.8267054100313
5 0.0569014913760014 2.78050504378021 5.5855763023118 0.0568728837318758 7.47078065860633 8.17186962104744 46.2294157910477
10 0.120040110269311 6.39225390868223 13.8353443551753 0.120054424894271 11.8461154057145 23.4521512700507 141.301783883458
20 0.231890952509871 12.0700812929093 26.8242666244792 0.232210087043724 15.891141602356 36.5728942423299 217.263489040486
40 0.482300376058832 27.3170174438475 134.538591929163 0.486350400514439 25.4763191302874 124.52322380875 702.281284986832
60 0.746432024291144 39.6240587699508 295.436500176096 0.755911787699619 30.0419209667233 127.127931009674 766.048085195526
80 1.0662671976535 54.0917233679981 504.307513796323 1.05235238277189 34.5949103687085 190.187626265926 1222.66748485542
100 1.80131982543238 66.9615991311416 718.239247143731 1.50376297361258 36.9809648466298 187.544856396631 1248.43818374394
120 3.39678841039835 84.8420663490731 948.498771243024 2.15145993845351 41.1361793466451 228.098458302142 1475.72731669006
140 7.17290595535684 112.87311831544 1282.59556664265 3.55442054755989 51.1413570613377 359.814609216283 2210.53042349546
160 10.1098067752121 122.49597281271 1391.70380047516 8.91388213901527 54.7757588869693 417.520695477031 2302.92804736541
180 10.6525653868285 155.356674000545 1769.04814940632 10.6864929242611 68.8404113728019 738.749131848221 3778.53687419668


==> figures/amplitude_norm_data.csv <==
Angle Norm
0.001 1.00000000028164
0.01 1.00000001876669
0.1 1.00000235599786
1 1.00033697145197
2 1.00090765204735
5 1.00562556568551
10 1.04969858893005
20 1.13783780506627
40 2.18404966266653
60 4.37012422216147
80 5.83771266397662
100 7.28981052157596
120 7.75754217750266
140 7.95826150803903
160 7.95910542461543
180 7.98407334521695


==> figures/amplitude_rank_data.csv <==
Angle Rank
0.001 64
0.01 64
0.1 64
1 64
2 64
5 64
10 64
20 64
40 64
60 64
80 64
100 64
120 64
140 64
160 64
180 64


==> figures/delta_data.csv <==
delta angle001 angle2 angle40 angle90 angle001b angle2b angle40b angle90b
2 0.0012702592119487 0.256846267551784 5.36060777538463 9.03144887848281 0.0443148435267292 14.9148099668618 355.558393521947 1082.04754585291
3 0.000681516812035274 0.132334259665009 2.90747027312647 7.47973139647039 0.0215306892910641 8.3846583207103 293.221613205914 1317.55397380286
4 0.000441456255580088 0.082928974838099 1.79981055589271 5.30696359342369 0.0151104068197994 5.84762736975559 207.614945434985 1085.45739404617
5 0.000323067915875244 0.0628705423302545 1.35273880083091 3.75104184576743 0.0111399574277161 4.46638740412792 129.112846606531 949.058610039468
6 0.00026939053844747 0.0531973870448749 1.05151215586428 3.21274526359649 0.00930038606517185 3.7301748672532 138.896773849671 767.032384694004
7 0.000234909876172547 0.0448700718548625 0.884415579478166 2.49028378270104 0.00770434196642185 3.22888377121493 105.642002372633 747.134894455176
8 0.000196772010740895 0.0399617685572411 0.813163408210365 2.2138476357683 0.00682521002597305 2.87931390144194 86.515823668595 638.112496598605
9 0.00017652691700068 0.0353715616759065 0.710416672650606 2.04985124873177 0.00665240222414628 2.6781883844039 102.819274123934 647.76952514677
10 0.000160517555890279 0.0326879094146205 0.678836925591374 1.803637626095 0.00614292664637196 2.45433932747697 122.049141239414 588.501055971382
11 0.000150553594877047 0.0309195856569566 0.622581862013888 1.68801142627111 0.00583925187293292 2.46387666178095 100.466761358757 577.172799236464
12 0.000141360953848327 0.0277952442391816 0.577522959397466 1.58817687306936 0.00573454386657487 2.42590191180254 77.3406115513722 562.670547817259
13 0.000136621485353813 0.0259497519310504 0.537165813855057 1.51718329117116 0.00609466093234375 2.52936815374591 104.496827362122 568.081941906501
14 0.000128217746023221 0.0254169423183276 0.521543032042457 1.44795371887474 0.00565028120391644 2.42843793664237 79.5910268461889 543.478059943862
15 0.000121151275447538 0.0241157307632179 0.497645307261003 1.45182055030975 0.00594000199579721 2.40184174261203 83.6107099837105 647.433524086997
16 0.000118814949693754 0.0234947154209844 0.476757940643845 1.4215137191506 0.00565534766669306 2.3130156289831 101.834407403077 648.33325876375
17 0.000114671114267503 0.0227739120233511 0.464313484803469 1.35801200407348 0.00592012479372736 2.19946727308971 119.834886536906 596.584266645156
18 0.000109321851128659 0.0223778731725141 0.44876955393092 1.31381716579058 0.00639128720604476 2.38320566085419 76.1507980983893 621.785337079422
19 0.000105004422664514 0.0209687938707289 0.429021808369995 1.17385790631983 0.0054793817563828 2.23886631554835 100.69072407208 467.254986325684
20 0.000101424812483369 0.0207187764918852 0.422338669824319 1.28562787092666 0.00558904143412886 2.23834903278308 94.4952047928642 703.656894812552
21 9.97185469990091e-05 0.0203322768109151 0.413444716727748 1.18531705122264 0.00590217118291587 2.40076967501376 78.6860310648193 550.870134901808
22 9.84982044395445e-05 0.0195871318727891 0.395979640255089 1.20603962481933 0.00576381442831314 2.255330784073 92.9539936860264 599.194650034391
23 9.49187967866916e-05 0.0188985239200827 0.387467659946016 1.19373253668324 0.00540488583344116 2.21278332147504 100.370160860215 615.488213861999
24 9.21009870925196e-05 0.0190078730486022 0.379830065145786 1.13756972488889 0.00604407069157646 2.35804376380359 115.180741969866 551.882164106045
25 9.19352199343424e-05 0.0184345494149543 0.375612565048611 1.14561920035521 0.00605889747053231 2.28320690255328 81.5712557337463 642.4542905046
26 8.82425425820452e-05 0.0182559220142959 0.365693428027356 1.09571438954336 0.0059013439966688 2.46556648113547 94.9133207583032 589.567351479469
27 8.82408917726474e-05 0.0172671298293778 0.355360456117653 1.03794409228729 0.00537048031405896 2.20065404960345 81.9346781070451 544.903935235201
28 8.58960269764688e-05 0.0170832103250259 0.348604098466895 1.03510592742293 0.00547552912373036 2.28695381668401 102.039025084552 592.910125264384
29 8.23355007030033e-05 0.0166990862599442 0.349372533957082 1.05972211567098 0.00588216668205983 2.06472730048245 94.0534034133121 648.974372580673
30 8.24623683640959e-05 0.0167860797469758 0.341598835380774 1.06425288543046 0.00652417091424615 2.44615786897413 76.2849681306058 598.257820882505
31 8.00114269364142e-05 0.0163077781693182 0.335339704145494 0.962703297533198 0.00578958336942938 2.28023753126235 126.83612417774 519.746949751073
32 8.06386712386768e-05 0.0158501013782648 0.330809453357906 0.974095211678882 0.00566881039565101 2.04259124174353 84.7824690240444 558.932284514025


==> figures/mandw1_data.csv <==
Angle EUnweighted EAmplitudes ESquared SUnweighted SAmplitudes SSquared
0.001 1.03559696150926e-05 1.18267862286681e-05 1.49283039261898e-05 1.03559696147969e-05 1.18166821286991e-05 1.49254998571778e-05
0.01 0.00010248569761672 0.000115102270466975 0.000143030610610794 0.000102485697612986 0.000115027059792627 0.000143000242966028
0.1 0.0010336062111643 0.00115678060517219 0.0014333943802731 0.00103360620613742 0.00115604521942641 0.00143313532274141
1 0.0103427845490449 0.0117167992753761 0.0146384449856697 0.0103427787173799 0.0117083189216697 0.0146360916433806
2 0.0208135103473306 0.0235609218933063 0.0289296795253077 0.0208134725303411 0.0235460027767036 0.0289246124255176
5 0.0508655447841964 0.0569014913760014 0.0709711334609143 0.0508651854171237 0.0568728837318758 0.0709796566667816
10 0.104836266599035 0.120040110269311 0.147717574948189 0.104830821629688 0.120054424894271 0.147874785897764
20 0.210985402712619 0.231890952509871 0.283413846103586 0.21094892937046 0.232210087043724 0.284885724409059
40 0.420422359994528 0.482300376058832 0.609517779236836 0.420084816726662 0.486350400514439 0.621420871544736
60 0.634045258879434 0.746432024291144 1.00746316312851 0.632739625249072 0.755911787699619 0.995266203085444
80 0.844536150816205 1.0662671976535 1.5961083708452 0.841031296474626 1.05235238277189 1.42736949134968
100 1.14456933469236 1.80131982543238 2.74532990728314 1.13226549806273 1.50376297361258 2.05628200252004
120 1.74785610501977 3.39678841039835 4.69993876495397 1.71385498032048 2.15145993845351 2.99238078542957
140 3.55590159170724 7.17290595535684 7.84562305524911 3.37243761243193 3.55442054755989 5.64083026817092
160 8.92353584100482 10.1098067752121 10.0204412941143 9.0148184934964 8.91388213901527 9.53668425985388
180 10.634516155245 10.6525653868285 10.6438405342182 10.6270641673065 10.6864929242611 10.7571225048995


==> figures/mandw2_data.csv <==
SNR EUnweighted EAmplitudes ESquared SUnweighted SAmplitudes SSquared
10 2.74203838076 2.4607719496545 2.60830723365679 2.92733597767768 2.58217036726685 2.73449395756189
20 0.973016904761601 0.809170431685346 0.801859496880385 1.0310884194325 0.822427911574032 0.818019576727246
30 0.365350426866916 0.294594421129282 0.309499867672694 0.396194348998966 0.295523114626098 0.309722681459824
40 0.15553036267334 0.100258642017567 0.098695874752177 0.160529166871414 0.100670759714412 0.0952336411649954
50 0.0559587402457821 0.0327710337436555 0.0304853480228231 0.0564368518275482 0.0328275672059617 0.0304798070820119
60 0.0234149002387663 0.0108748568754166 0.00937873483589306 0.0234716580738982 0.0109064466746302 0.00937418000599152
70 0.00536793636127615 0.00288905490324368 0.00257758923020062 0.00536847332080639 0.00289843894801443 0.00257765085689481
80 0.00260686640761941 0.000860839077276813 0.000727523240373019 0.00260900950936514 0.000865986848610731 0.000727465757369506
90 0.000666962840317659 0.00031056796812404 0.000265735154851415 0.000666963774726237 0.000311636454452221 0.00026573222959431


==> figures/squared_data.csv <==
Angle Eigen Corollary34 Corollary34Eigen SDP Theorem23 Theorem24
0.001 1.49283039261898e-05 0.00351723671268718 0.0070344736427535 1.49254998571778e-05 0.735725784259813 0.142760824805982
0.01 0.000143030610610794 0.0241539144895103 0.0483078408190641 0.000143000242966028 1.57784362466831 0.399126588289619
0.1 0.0014333943802731 0.294863124694903 0.589761277244315 0.00143313532274141 6.19756741941674 7.24517202939635
1 0.0146384449856697 4.14645779236157 19.2181988051595 0.0146360916433806 28.3532445490939 468.284727964223
2 0.0289296795253077 5.79117555674347 12.51795741073 0.0289246124255176 27.7284824353431 194.060230953367
5 0.0709711334609143 14.2599820978824 56.7230876614342 0.0709796566667816 44.8558321924502 612.738689804563
10 0.147717574948189 43.9690235158228 338.002336177897 0.147874785897764 92.8049239806735 5966.41293629299
20 0.283413846103586 66.2982631323567 613.577978783051 0.284885724409059 97.8180043756019 2125.80168337926
40 0.609517779236836 216.232193002871 2431.8418736485 0.621420871544736 237.237047299041 53786.4418600976
60 1.00746316312851 232.333521439893 2646.15996263637 0.995266203085444 197.593021394188 8473.13406930441
80 1.5961083708452 369.088673642524 4198.76845633702 1.42736949134968 253.482661800343 27676.9318275384
100 2.74532990728314 361.107419830918 4109.18231333222 2.05628200252004 212.37084510977 8264.49514410083
120 4.69993876495397 417.285111806633 4756.5579809243 2.99238078542957 220.547703716499 8349.8821000653
140 7.84562305524911 614.950273741558 7009.46573634689 5.64083026817092 294.676635088146 15552.5818547745
160 10.0204412941143 634.627476011413 7235.62509078756 9.53668425985388 300.288009808294 20870.2843366437
180 10.6438405342182 1048.94557079146 11959.7456476776 10.7571225048995 482.229356248461 78657.0531994878


==> figures/squared_norm_data.csv <==
Angle Norm
0.001 1.00000001198028
0.01 1.00000030937815
0.1 1.00005470938223
1 1.1417671911821
2 1.03549512280888
5 1.27722920802198
10 2.49674884798319
20 4.56127728403033
40 7.48709576858026
60 7.9728734940509
80 7.93692663153942
100 7.95475733796404
120 7.99641286449209
140 7.99351327308716
160 7.99911337751232
180 7.99985271689393


==> figures/squared_rank_data.csv <==
Angle Rank
0.001 64
0.01 64
0.1 64
1 64
2 64
5 64
10 64
20 64
40 64
60 64
80 64
100 64
120 64
140 64
160 64
180 64


==> figures/time_data.csv <==
Dimension EUnweighted EAmplitudes ESquared SUnweighted SAmplitudes SSquared
32 0.0322419833333333 0.0294724066666667 0.0296303733333333 0.11038134 0.124854036666667 0.128157146666667
64 0.0619393866666667 0.0596748 0.05603686 0.27925459 0.294997466666667 0.34864365
128 0.121787903333333 0.127579183333333 0.13616636 1.16657721666667 1.06979332333333 1.25640616666667
256 0.305966786666667 0.31103525 0.33856149 6.60050969 6.22543961333333 7.48465802666667
512 0.975092055555555 0.9082841 1.07320257777778 40.3655570888889 36.1787270888889 44.3929376375


==> figures/unweighted_data.csv <==
Angle Eigen Theorem21 Corollary32 SDP Theorem22 Theorem23 Theorem24
0.001 1.03559696150926e-05 0.00307112174532185 0.00038512888268187 1.03559696147969e-05 0.000192564441339707 0.0422884195256625 0.000223598518790567
0.01 0.00010248569761672 0.0304083448211129 0.00381330759373516 0.000102485697612986 0.00190665379562448 0.132658776381498 0.00220028396849422
0.1 0.0010336062111643 0.305174547142497 0.0382699057811735 0.00103360620613742 0.0191349516739638 0.420388313371926 0.022097957497551
1 0.0103427845490449 3.05591755003616 0.383224571193315 0.0103427787173799 0.191611113007586 1.3319492001387 0.221826015571546
2 0.0208135103473306 6.08932957923535 0.76364144927732 0.0208134725303411 0.381811092427377 1.87743961408549 0.440720103882856
5 0.0508655447841964 15.1668224738836 1.90227406091681 0.0508651854171237 0.950984994662212 2.97889643843372 1.10951907251129
10 0.104836266599035 30.6293000240719 3.84345726471015 0.104830821629688 1.92050805434402 4.23434814777645 2.24183207115885
20 0.210985402712619 60.7555553696463 7.63760784358086 0.21094892937046 3.80947437067933 5.95436785873653 4.43296598643289
40 0.420422359994528 121.419954358978 15.3843089955124 0.420084816726662 7.61323308470112 8.45626402532775 8.94035728832497
60 0.634045258879434 179.973280864755 23.088504732774 0.632739625249072 11.2846240428556 10.4497055942767 13.6544686923568
80 0.844536150816205 236.867756492196 30.9691790767352 0.841031296474626 14.8520022919278 12.4243071186816 19.3062284375544
100 1.14456933469236 306.137700250343 41.6269970274514 1.13226549806273 19.1953429757477 14.8828446107093 27.6973430987868
120 1.74785610501977 407.738027322376 61.4171855155488 1.71385498032048 25.5658524654349 18.8238414056889 44.3068280492973
140 3.55590159170724 496.38222305098 86.0550004191983 3.37243761243193 31.1239909711741 22.357530186824 62.4939604260113
160 8.92353584100482 563.186776546143 113.586790583611 9.0148184934964 35.3127475850531 25.1291373953903 78.9445197513284
180 10.634516155245 616.297157388193 124.363865020653 10.6270641673065 38.6428567973523 27.3091273224875 93.2342552442927


==> figures/unweighted_norm_data.csv <==
Angle Norm
0.001 1.00000000001275
0.01 1.00000000130251
0.1 1.00000012715813
1 1.0000122287094
2 1.00005042927806
5 1.00031965600244
10 1.00126934436199
20 1.0048897041342
40 1.02062609801994
60 1.04546676982352
80 1.08331195257492
100 1.16217145201974
120 1.37197502953758
140 1.67817205762575
160 2.04100598446596
180 2.04237732548243


==> figures/unweighted_rank_data.csv <==
Angle Rank
0.001 1
0.01 1
0.1 1
1 1
2 1
5 64
10 64
20 64
40 64
60 64
80 64
100 64
120 64
140 64
160 64
180 64

